Linearly polarized gluons and axial charge fluctuations in the Glasma

We calculate of the one- and two-point correlation functions of the energy density and the divergence of the Chern-Simons current in the nonequilibrium Glasma state formed in a high-energy nuclear collision. We show that the latter depends on the difference of the total and linearly polarized gluon transverse momentum distributions. Since the divergence of the Chern-Simons current provides the source of axial charge, we infer information about the statistical properties of axial charge production at early times. We further develop a simple phenomenological model to characterize axial charge distributions in terms of distributions of the energy density.

==> code/INPUT/Energy0.dat <==
# event 0
# b     = 11.44783931
# npart = 56
# mult  = 21.51190252
# e2    = 0.6586661504
# e3    = 0.422068602
# e4    = 0.4877694655
# e5    = 0.508882542
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001509462375 0.0001348410544 0.0001026436339 6.658187039e-05 3.680409521e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003218766001 0.0004646801597 0.0005716517531 0.0005992579354 0.0005353235335 0.0004075057038 0.0002643378632 0.00014611772 6.88267223e-05 2.761743279e-05 9.446203023e-06 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003233399663 0.0006428391605 0.001089075702 0.001572267456 0.001934237838 0.002027692906 0.001811383701 0.001378908696 0.0008944416451 0.0004944275976 0.0002328991915 9.348577957e-05 3.195255139e-05 9.313198488e-06 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003997130147 0.0009325628397 0.001854080731 0.00314119017 0.004534962032 0.005579148783 0.005848894323 0.005225103668 0.003977701558 0.002580356785 0.001426413945 0.0006718534819 0.0002696939566 9.225356091e-05 2.684489235e-05 6.667441442e-06 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003590765249 0.0009831600063 0.002293902013 0.00456078287 0.007727187739 0.01115622475 0.01372556927 0.01439753709 0.01286534898 0.00979719864 0.006358392498 0.003517027212 0.001660440475 0.000668986627 0.0002312377994 6.934902273e-05 1.836989349e-05 4.644790807e-06 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0002347107082 0.0007542335768 0.002065143589 0.004818520663 0.009580820683 0.0162334898 0.02345002097 0.02885850456 0.03026572456 0.02705170096 0.02060689678 0.0133830518 0.007410663312 0.003502189127 0.001416044039 0.0004928149697 0.0001508338927 4.231518989e-05 1.141686794e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001121152609 0.0004226667772 0.001357939059 0.003717870573 0.008674764394 0.01725583321 0.02924378989 0.04223734321 0.05199082323 0.05455444941 0.04878494348 0.03719216433 0.02417584468 0.01340628584 0.006353106447 0.002583801381 0.0009127325829 0.0002871048041 8.568607773e-05 2.471966517e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001752091353 0.0006598921976 0.002118493859 0.00579679777 0.01352662041 0.02689250625 0.0455707455 0.06583881156 0.08106524893 0.08509013298 0.07614618839 0.05810806666 0.03782915372 0.02103195361 0.01000884029 0.004110813278 0.001484978583 0.0004919332186 0.000156305602 4.919790402e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5.600147855e-05 0.0002460963924 0.0009228662703 0.002952355062 0.008060847473 0.01876045629 0.03724605019 0.06303813788 0.09097814074 0.1119689151 0.1175276744 0.1052299657 0.08039888158 0.05245640505 0.02927906242 0.01404471391 0.00585166101 0.002186452102 0.000769808454 0.0002582955678 8.601287619e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 7.787842394e-05 0.0003365904302 0.001245040467 0.003937914925 0.01065532672 0.02462196327 0.04855776881 0.08175324957 0.1174946029 0.1441470777 0.150976415 0.135038999 0.103208571 0.06748791753 0.03787058573 0.01837466404 0.007852861299 0.00305564793 0.001148989537 0.0004227443923 7.35297814e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001162528609 0.0004886073907 0.001763498356 0.005467336115 0.01452838747 0.03302752118 0.06425254133 0.106923863 0.1521721268 0.1852033534 0.1927916549 0.1717401063 0.1310465984 0.08583755761 0.04849701788 0.02390953444 0.01054998114 0.004358544672 0.001720371206 0.0006654491106 0.0001353056769 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001798581379 0.0007365897313 0.002593988337 0.007868257073 0.02051688483 0.04579390792 0.087646307 0.1437866536 0.2021601976 0.2436138728 0.2517303108 0.2232504533 0.1702174086 0.1119537764 0.06397868645 0.03227619633 0.01482640867 0.00646011159 0.00273000987 0.001053212042 0.0002139042542 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0002628806837 0.00105701068 0.003666452752 0.01097252778 0.02809979272 0.06182858866 0.1168473442 0.1896511207 0.2644047839 0.3168027162 0.3265471375 0.290016559 0.2225141571 0.148187075 0.08646954086 0.04503787634 0.02161943953 0.009882760635 0.004353026136 0.001643122327 0.0004889416824 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003438275893 0.001365290557 0.004685802559 0.01397262678 0.03545545498 0.07741092942 0.1454469228 0.2352838699 0.3279037438 0.3941614241 0.4092771773 0.3678933774 0.2871943738 0.1957787029 0.1177483322 0.06369092048 0.03191534707 0.01524406799 0.006924293875 0.002710039576 0.00106964619 0.0003147333362 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003932873252 0.001548129025 0.005431004938 0.01596913588 0.0404705579 0.088450992 0.1668435524 0.2718757958 0.3831188066 0.467505085 0.494745933 0.4549802741 0.3647081355 0.2562218265 0.1594088465 0.08948543629 0.04659121101 0.02308644192 0.01090091745 0.004833789391 0.001769237791 0.00058899731 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003892275666 0.001522524989 0.005546111451 0.01641078151 0.04197614309 0.09290551438 0.1780944729 0.2959026734 0.4264231348 0.5333337842 0.5794204436 0.54764571 0.4517141777 0.3271203338 0.2103104448 0.1223088812 0.0660448905 0.03390764948 0.0166017211 0.007625463565 0.00296322112 0.0009640123088 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003314743332 0.00128992409 0.005126684128 0.01544438496 0.04034673312 0.09145576119 0.1799230308 0.3070048213 0.454327009 0.5830866662 0.649494866 0.6293160243 0.5328075178 0.3973010217 0.2642799855 0.1598288177 0.09003595109 0.04824757635 0.02462343322 0.011768534 0.00494190123 0.00193401447 0.0004440954292 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0009382957391 0.004404312798 0.01363041226 0.03660836365 0.08536042424 0.1723035368 0.3011231651 0.4554112126 0.5964198517 0.6778446059 0.6714706286 0.5839725345 0.4507250896 0.3132561966 0.1996967129 0.1192077633 0.06766978382 0.03645911343 0.01824673418 0.00814739227 0.003283825809 0.001151165937 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0005862801921 0.003574383106 0.01134693046 0.03127031445 0.07440123171 0.152961357 0.2716841298 0.4171793908 0.555220538 0.643546082 0.6547799104 0.5913495847 0.4804805379 0.3562494185 0.2444571749 0.1573549896 0.095732644 0.05464004049 0.02861496157 0.01335120261 0.005510168211 0.001970428949 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001933551078 0.004635176828 0.01078212159 0.0261262813 0.05999870691 0.1230458471 0.2202281143 0.3425436148 0.4647790234 0.5549800982 0.5906456356 0.5681990539 0.4995919077 0.4040713524 0.3021009599 0.210014704 0.1360382382 0.08130979285 0.0439713889 0.02104684236 0.008808224536 0.003183443861 0.0009667879731 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0009613095939 0.002012192616 0.004110833125 0.007916519359 0.01408137077 0.02506551931 0.04741444502 0.09058957224 0.1603986521 0.2533280445 0.3558382493 0.449576855 0.5179033443 0.5477473167 0.5307026857 0.4687197917 0.3772316162 0.2778122065 0.1875065267 0.1150715273 0.06322320429 0.03057677674 0.01286799519 0.004669676827 0.001440751616 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001368285159 0.002615680075 0.004843320356 0.008789658661 0.01514217846 0.02387184488 0.03439174625 0.0477738541 0.0705040788 0.1122907095 0.1777038637 0.265029384 0.3679453581 0.4722890921 0.5530468436 0.582875494 0.5492589954 0.4633924826 0.3519843758 0.2415347479 0.1491713701 0.0820195106 0.03966603836 0.01667844403 0.006050228576 0.001876865077 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001768263796 0.003671192432 0.006939864088 0.01232321427 0.02073350718 0.03245508422 0.0461951374 0.0592449875 0.06931678206 0.07811305923 0.09536462267 0.1366533824 0.2133439651 0.3264528683 0.4605205921 0.5807739428 0.6458866966 0.631302059 0.5440539586 0.4161715127 0.2843023559 0.1736765425 0.09437706218 0.04519404848 0.01887454862 0.006818326153 0.002114854835 0.0005632176106 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001772714393 0.004199785039 0.008836462756 0.01695146037 0.03026287184 0.05016093518 0.07557647374 0.1014614837 0.1204616807 0.1278127667 0.1257853902 0.1248233705 0.1431936214 0.2038072845 0.3170979099 0.4666443429 0.6103411117 0.6961997271 0.6901231905 0.596243546 0.4519140819 0.3028961137 0.1805743261 0.09583346112 0.04501524238 0.01854654955 0.006635877903 0.002051341479 0.0005445112203 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001392701566 0.00378894741 0.009036927074 0.01924214525 0.03743468739 0.06749589425 0.1119844339 0.167322932 0.2208778937 0.2555444595 0.2609435752 0.2422113489 0.2177450617 0.2085642763 0.2377232083 0.3281309953 0.47002534 0.6154956407 0.704813791 0.698311689 0.5987072913 0.4463615805 0.2916225237 0.1683695825 0.08639143246 0.0394031263 0.01587631991 0.005597980306 0.001713735852 0.000452241507 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002789828159 0.0075525587 0.01800775265 0.03841317133 0.07476714037 0.1343682695 0.2215474965 0.3288270261 0.4317485157 0.4976877488 0.5062938918 0.4645099591 0.4011584719 0.3462162467 0.3227029161 0.3588354985 0.460897715 0.5817719278 0.6567431876 0.6441958764 0.5457146158 0.3998560661 0.2548103569 0.1423808394 0.07033100607 0.03088203652 0.01203353769 0.004141526923 0.001246442786 0.0003252446998 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001726574115 0.00527228137 0.01411921777 0.03337611687 0.07049216654 0.1352193924 0.2384597286 0.3859337962 0.5651683077 0.7377173057 0.8525386901 0.8763062679 0.8138912031 0.6997908197 0.5735868181 0.4686147843 0.4201964404 0.4500694513 0.5210106069 0.5664002011 0.5442341276 0.4540182042 0.3276468999 0.204998864 0.1118166784 0.0535918639 0.02272507273 0.008526004233 0.002819114158 0.0008251862894 0.0002107429602 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00304761128 0.009167241478 0.02423142705 0.05655153763 0.117545374 0.2204362475 0.3777517444 0.5940683525 0.851631273 1.101273101 1.27837526 1.33763094 1.273729653 1.112946994 0.8979764524 0.6824894995 0.5247064428 0.4615636663 0.4658610089 0.4711726806 0.4355251955 0.3555387173 0.2536203016 0.1578725495 0.08602088929 0.04123045177 0.01748526353 0.006592563916 0.002208776317 0.0006131285417 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.004787944216 0.01422005484 0.03713436576 0.08558627696 0.1751241291 0.3211478467 0.5340418888 0.8125797843 1.133739211 1.446831175 1.687757554 1.805172861 1.772282604 1.587683508 1.287433026 0.9513239909 0.6748141445 0.5158539119 0.4509781243 0.4120301745 0.3582399564 0.2842387247 0.2026628232 0.1293354849 0.07394547136 0.03794862515 0.01744570724 0.0072038019 0.002647718122 0.0008606881722 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00195497807 0.006561217712 0.01929276038 0.04989294396 0.1138573287 0.2301885957 0.4149204269 0.6731053249 0.9934919157 1.347359125 1.692377335 1.981819334 2.167253575 2.192922075 2.016453736 1.659962607 1.227791655 0.8547180258 0.6208383615 0.50090493 0.4230096263 0.3499907738 0.2763339029 0.2056672131 0.1427552861 0.09131381586 0.05308045651 0.02762699997 0.01268686726 0.00509986015 0.001776726034 0.0005238694364 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002331969125 0.007772495631 0.02269412071 0.0583070638 0.1322512753 0.2655822772 0.4741061365 0.7575452186 1.094851206 1.45170961 1.796416697 2.106171703 2.343357656 2.430149121 2.288546754 1.924232654 1.454494681 1.040785949 0.7773205048 0.633758726 0.5371009727 0.454811994 0.3789542982 0.3046128002 0.2304552411 0.1601793668 0.1000570526 0.05515581789 0.02646130585 0.01098133693 0.003901179229 0.001194110485 0.0001774025265 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002390562711 0.007936372474 0.02309294802 0.05919678895 0.1341580018 0.2694580797 0.4810328197 0.7673556953 1.104203768 1.454340294 1.788173956 2.092903384 2.343032449 2.463816559 2.367340188 2.045466418 1.610026892 1.227305681 0.9910082918 0.8645153459 0.7782889609 0.7010417513 0.6185737729 0.521920442 0.4113332705 0.2958553775 0.1899555332 0.1069608435 0.0522013577 0.02192627822 0.007897500737 0.002436682625 0.0006429316973 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002105169352 0.006986310477 0.02035258194 0.05235668405 0.1194166891 0.2421558674 0.4379669942 0.7103642724 1.042107731 1.397707853 1.736415869 2.028589034 2.252788783 2.365918454 2.30546924 2.058932002 1.718007781 1.42978564 1.268160521 1.190421707 1.135665744 1.071862877 0.9790210799 0.8481056244 0.6833705929 0.5007972178 0.3264146815 0.18599008 0.0916572081 0.0388168139 0.01409498964 0.004379465373 0.001163354453 0.0001272436589 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001593993712 0.005311752379 0.01558630375 0.04054634002 0.09397324356 0.1948052476 0.362850906 0.6109914045 0.9351243168 1.303975285 1.659343708 1.941881616 2.124533467 2.204266902 2.168064862 2.015676572 1.813975709 1.664160143 1.598952684 1.576742014 1.554745678 1.502942703 1.398025825 1.231384114 1.008312367 0.7495397721 0.4942500413 0.2842713464 0.1411904748 0.06022584664 0.02201487841 0.006885558197 0.001841977089 0.0004209513485 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.003498797527 0.01041875519 0.02766892089 0.06593164135 0.1417539092 0.2764489758 0.4908013391 0.7915881178 1.151716757 1.503580972 1.770668896 1.92129691 1.980966565 1.985134676 1.956889414 1.930757183 1.934138226 1.954568281 1.967723523 1.956829194 1.899164534 1.774663997 1.576771268 1.306438824 0.9826638282 0.654524176 0.3796027493 0.1899085746 0.08154943337 0.03000313149 0.009446667614 0.00254516937 0.0005869224936 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002004609306 0.006111634934 0.01674811101 0.04154834429 0.09389628181 0.1937369827 0.3637820293 0.6153152637 0.9270292308 1.237981091 1.477821636 1.620711084 1.706662881 1.798523196 1.927174151 2.077702316 2.206187308 2.279734796 2.29862443 2.266803251 2.172041762 2.009352857 1.782492416 1.485760034 1.127524211 0.7575582621 0.4427691864 0.2230548857 0.09643145647 0.03572367855 0.01133399255 0.003082027898 0.0007195723703 1.767397586e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001003859455 0.003164020374 0.009046123962 0.02362198233 0.05658354949 0.1236128434 0.2438250096 0.4283928965 0.6646220174 0.9114503177 1.122801563 1.287725129 1.4467378 1.654974849 1.921088684 2.188718468 2.384386189 2.478935878 2.487503757 2.418023644 2.264951572 2.047352546 1.79176262 1.491149328 1.137576254 0.7698452328 0.4532390464 0.2299736273 0.100178863 0.03744042529 0.01201637123 0.003322276849 0.0007959180112 3.103445908e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001453901713 0.004379156236 0.01214530336 0.03081785008 0.07084816327 0.1456291209 0.2648195399 0.4256860626 0.6114953119 0.8047141654 1.006024721 1.238951133 1.527301472 1.855321827 2.156166816 2.360720132 2.452162994 2.449282466 2.35141683 2.152095012 1.889662646 1.61667774 1.333810356 1.019282818 0.6939550143 0.4116125878 0.2106477265 0.09274856613 0.03518892889 0.01155793995 0.003315458579 0.0008413785935 0.0001828760154 1.310822447e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.001903311404 0.00562080212 0.01505652023 0.03621985285 0.07760898901 0.1476854772 0.2521338654 0.3930841974 0.570920681 0.786714334 1.0445552 1.345169038 1.661565734 1.93200294 2.10279292 2.170623603 2.155862744 2.050416838 1.843548823 1.578108692 1.318799538 1.075962235 0.8225350383 0.5635377837 0.3374440313 0.1749866767 0.07859061545 0.03076815971 0.01061752381 0.003280407074 0.000919285719 9.56330731e-05 2.570525738e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002290148517 0.006600761213 0.01668720929 0.03794420327 0.07783518309 0.1459337397 0.2518259122 0.4010246349 0.5931927622 0.8254269816 1.088959235 1.352350766 1.561485824 1.677497787 1.707917988 1.677387228 1.579976109 1.403608288 1.182454322 0.9736170938 0.7897736711 0.6060799663 0.4194855966 0.255255191 0.1357389614 0.0634612926 0.02643550786 0.009960986909 0.003417249385 0.001071942773 0.0001715844626 4.90806654e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.002651871998 0.007207269751 0.0179788655 0.04080928145 0.08435946644 0.157822708 0.2672605825 0.4138819521 0.5949744388 0.7989637352 0.99481399 1.137693499 1.200049555 1.194293541 1.148858643 1.066863128 0.9394392572 0.787142269 0.6478427341 0.5291382809 0.4116294389 0.290843812 0.1826720118 0.102039702 0.05133227821 0.02357330079 0.009937224012 0.003825308024 0.001282484828 0.0002927418647 8.748976421e-05 2.278402174e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0006775430194 0.003093951344 0.008592569687 0.02133910552 0.04729149126 0.09324870737 0.1646797864 0.2641313308 0.3896844384 0.5302244086 0.660177446 0.7465212642 0.7706588665 0.744159742 0.6939221247 0.6308883184 0.5513576522 0.4643057076 0.3886063136 0.3255342268 0.2614471327 0.192865387 0.1289092416 0.07856478372 0.0440979405 0.02281739158 0.01078508625 0.004597744082 0.001735082814 0.0004627800453 0.0001437019916 3.886850121e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.000339867984 0.0012269713 0.003892521532 0.01083029862 0.02518315058 0.05168918806 0.09451623872 0.1558339718 0.233800353 0.3195081369 0.3954255134 0.440843255 0.4447895325 0.4155670279 0.3736083115 0.3315635014 0.2893504997 0.2490997425 0.2175197994 0.1926295221 0.1654969305 0.133081884 0.09927262571 0.06874504907 0.0439424255 0.02558469273 0.01337789993 0.006196388998 0.002354535461 0.0008588397663 0.0002158385849 6.044444971e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0005782747825 0.001855493579 0.005282138571 0.0128497836 0.02738023584 0.0515498136 0.08659302575 0.1305678059 0.1773497412 0.2166021098 0.2372439898 0.2341476236 0.2129941682 0.1870931758 0.1661177639 0.1502616543 0.1382727103 0.1318050735 0.1291108734 0.1244754921 0.1141218723 0.09772132203 0.07692961008 0.05474550493 0.03473391572 0.01949616912 0.009659386124 0.004190105427 0.001667333667 0.0002930484641 8.469611163e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0002621353098 0.0008713399834 0.002502359071 0.006443289091 0.01411485151 0.02716466641 0.04619471177 0.06987644529 0.0943897569 0.1140280383 0.1234398163 0.1209170357 0.1108466724 0.101994997 0.1000606954 0.1026632881 0.1060359005 0.1106888791 0.1181310275 0.1262109303 0.1294551024 0.1227265527 0.1047757984 0.07938832919 0.05307902186 0.0313552185 0.01644828206 0.007858073458 0.003464565068 0.001426398135 0.0001059532026 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003962467218 0.001172891531 0.003108360739 0.007029791861 0.01391802186 0.02432243463 0.03774292228 0.05230419489 0.06513254554 0.07354423707 0.07685331237 0.07840579248 0.08545638621 0.1015538235 0.1203190492 0.1330457388 0.1383523105 0.1439245955 0.1558757114 0.1676435887 0.1671241532 0.1489316072 0.1173327954 0.08185809749 0.05110968331 0.02905204867 0.01533966577 0.007575046413 0.00346731019 0.001382767526 0.0005286217464 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0005194990106 0.00137678606 0.003426451828 0.007205420608 0.01357739054 0.02317262509 0.03610669288 0.05143475289 0.06679206049 0.07988984407 0.09328859347 0.1166267066 0.1537630416 0.1921022208 0.2143296197 0.2146662839 0.2064200736 0.2091940889 0.2212600124 0.2231480009 0.203363112 0.1655135986 0.1212959059 0.08145635102 0.05102116634 0.02993358434 0.01625297257 0.008017001898 0.003471849934 0.001367752234 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0006699388558 0.001775180511 0.00446708397 0.0100234657 0.02047528052 0.03744278397 0.06040068479 0.0855728602 0.1087012319 0.133367018 0.1741160208 0.2355525429 0.2971253177 0.3309560668 0.3258499927 0.2994075735 0.2840631431 0.2874073596 0.2863173831 0.2638242241 0.2222993163 0.1735029966 0.127286043 0.0878426756 0.0561780452 0.03263811397 0.01694988639 0.007720683681 0.003120237439 0.001095909068 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003430120534 0.001370720149 0.004009209387 0.01035296723 0.02336627343 0.04533282053 0.07578282448 0.1098055383 0.1419809001 0.1773818941 0.2348117337 0.3190263937 0.4022684296 0.4474917807 0.4395118665 0.4002681096 0.3711677482 0.3653285735 0.3590875807 0.3345441168 0.2939156696 0.2458797663 0.1954570178 0.1450553695 0.09830151872 0.05974556223 0.03215240164 0.01513124556 0.006233980018 0.002222278725 0.0006827212223 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003590988604 0.001314711931 0.004130776642 0.01116035728 0.02565061631 0.0504911228 0.08531340257 0.1249235518 0.163917928 0.2084450083 0.2780407797 0.375872542 0.4708349399 0.5225773987 0.5159106432 0.4772299717 0.4513512826 0.4495187117 0.4474777634 0.4292266887 0.3953818528 0.3489410681 0.290862861 0.2243692133 0.1570491557 0.09813538707 0.05405282274 0.02595909427 0.01083268901 0.003897999918 0.001205341781 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0003348557641 0.001241259324 0.003934903791 0.01065995562 0.02468001402 0.04890458623 0.08336615573 0.1240607866 0.1673625758 0.219402263 0.2946008646 0.3916415391 0.4818847239 0.5307349114 0.5287451508 0.5058507459 0.5041142145 0.5285255669 0.5535238374 0.559474213 0.5375807655 0.4858808573 0.4095648983 0.3187693832 0.2257174678 0.1429318225 0.07972771181 0.03871931329 0.01627596754 0.005887177923 0.001826801951 0.0004853092563 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0002720228696 0.001014532319 0.003231001951 0.008789740703 0.02045737431 0.04090961809 0.07102179745 0.1095052392 0.1560785116 0.2151940479 0.2907970315 0.3744573622 0.4442539299 0.4796199638 0.4823112432 0.4845424578 0.521716087 0.5931434742 0.6690757061 0.7149280182 0.7055734826 0.6383025493 0.5316383239 0.4090487279 0.2882951312 0.1827918084 0.1023571897 0.04993127778 0.02105423657 0.007632406096 0.002371678568 0.0006305804476 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00019030316 0.000712112178 0.002275806335 0.006223890273 0.01463222481 0.02987797142 0.05408311301 0.08936996775 0.138686427 0.2030909791 0.2759673819 0.3422156681 0.3861470377 0.4029654391 0.407932316 0.43483853 0.5123806412 0.6359946645 0.7672583709 0.8520025428 0.850324075 0.762003769 0.6212635012 0.4672419076 0.3239972392 0.203728291 0.113733279 0.05545188733 0.0233823208 0.00847731986 0.002634301763 0.0007003043154 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001140660643 0.0004282036055 0.001376108234 0.003806368544 0.009164754633 0.01964280142 0.03844529615 0.07017708102 0.118900944 0.1827983337 0.2502011675 0.3034143691 0.3302498228 0.3352767227 0.3424128715 0.3856693831 0.4891294165 0.6455099553 0.8089725939 0.9134227472 0.9118344983 0.8066420275 0.6425535369 0.4700533107 0.3182209671 0.1969513655 0.1089987999 0.05291162111 0.0222582344 0.008058349452 0.002501564077 0.0006644960787 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5.853352676e-05 0.0002210803904 0.000719752251 0.002045790009 0.005217259742 0.01217989938 0.02651573872 0.05326544601 0.09634822109 0.1538443293 0.215197227 0.2647836376 0.2918675655 0.3006707183 0.3132123475 0.3610852341 0.4662228251 0.6199840333 0.776769249 0.8724484591 0.8624357344 0.7508755947 0.5840257198 0.4145319603 0.2724244007 0.1648649821 0.08997282764 0.04333554439 0.01814820035 0.006552478855 0.00203038276 0.0005386272417 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 9.893047667e-05 0.0003322735501 0.001001276273 0.002843933408 0.007441363598 0.01794975241 0.03898371341 0.07496285997 0.1267791407 0.188675503 0.248269093 0.2919446719 0.3150226083 0.3319619554 0.3738933528 0.4618930752 0.5837636132 0.6997258856 0.7601072244 0.7320797033 0.6219026371 0.4700229671 0.3221392635 0.2040533982 0.119776616 0.06404731506 0.03047772209 0.01267567152 0.004557756283 0.001408589819 0.0003729855474 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3.925925855e-05 0.0001406671317 0.0004970063262 0.001583552653 0.004669600873 0.01246174352 0.02964740321 0.06233775683 0.1152381692 0.1865111686 0.2636035329 0.3262893212 0.3604159285 0.3758330359 0.40669933 0.4741036257 0.5587934355 0.6240823152 0.6380565537 0.5853880538 0.4770573417 0.3458113671 0.2260740961 0.1360947735 0.07635491433 0.03954401446 0.01845822724 0.007593955227 0.002713704219 0.0008355376822 0.0002206926701 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5.692542877e-05 0.0002675665537 0.0009864146133 0.003296479017 0.009797401536 0.02556938185 0.0580504921 0.113956678 0.1927053355 0.2804201782 0.3525990265 0.390011141 0.3999955017 0.4184676368 0.468005567 0.5255818244 0.5546794936 0.5344431299 0.4635398369 0.3583155216 0.245946545 0.1509746487 0.08448435121 0.04407634692 0.02156476986 0.009712561351 0.003918367598 0.00138562973 0.0004241499995 0.0001115940229 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001740876618 0.0007229994971 0.002637593926 0.008347257734 0.02276597053 0.05324432434 0.1065888201 0.1824753986 0.267379298 0.3369337522 0.3711541377 0.3750529569 0.3818383977 0.4146428648 0.4529582106 0.4633281226 0.4305034024 0.3589675867 0.2661374137 0.1742473425 0.1007254311 0.05198660997 0.02454155579 0.01088430932 0.004559833842 0.001763071879 0.0006099143057 0.0001846799378 4.820353917e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0001210636545 0.0005484090543 0.002066968644 0.006674508294 0.01842990062 0.04343670764 0.08735808012 0.1499493239 0.2199609536 0.2769666639 0.3037661589 0.3031267989 0.3013634264 0.3191715287 0.3421920755 0.3440975695 0.313713107 0.2561244383 0.185542921 0.1182197374 0.06588258268 0.03215327575 0.01391171983 0.005480821903 0.002031492891 0.0007168227064 0.0002354814378 6.949344287e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 8.430739913e-05 0.0003761175657 0.001437135395 0.004664689974 0.01291876198 0.03049861802 0.0613984843 0.1054400802 0.1546494347 0.194504729 0.2125041409 0.2097609366 0.2040346732 0.2109871905 0.2225874566 0.2212123519 0.199403019 0.1608891773 0.1151501253 0.07240237695 0.03966851157 0.01885709397 0.007790427135 0.002828991144 0.000926781709 0.0002840913984 8.351873197e-05 2.297301664e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5.026664316e-05 0.0002250899896 0.0008589014404 0.002793900032 0.00774393251 0.01828970644 0.03682708394 0.06323893062 0.0927206437 0.1164862977 0.1268328804 0.124010804 0.1181814854 0.1193061263 0.1238956448 0.1218940036 0.108934709 0.08718123168 0.06192212267 0.03865209779 0.02101264715 0.009881696911 0.004007865833 0.001404441186 0.0004292743403 0.0001169297905 2.938526281e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2.57062271e-05 0.000115109453 0.0004392328229 0.00142823485 0.003959096004 0.009351538632 0.01882706573 0.03232941839 0.04738540084 0.05947481432 0.06456938943 0.06258307146 0.05850342359 0.05766975741 0.05891079576 0.05738954512 0.05089039885 0.04044382188 0.0285527163 0.01773283403 0.009597279104 0.004491444815 0.001808886127 0.0006257426031 0.0001862310543 4.776148312e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1.120235092e-05 5.016333354e-05 0.0001914137112 0.0006223978026 0.00172525241 0.004074882324 0.008203497157 0.01407968723 0.0206380938 0.02588111556 0.02802594842 0.02695603932 0.02474883223 0.02381323533 0.02391083588 0.02306028324 0.02029489822 0.01602208456 0.0112446451 0.006955255496 0.003751769577 0.001750786629 0.0007028358272 0.0002419181765 7.087427074e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1.862820765e-05 7.108169666e-05 0.0002311294535 0.00064065255 0.001513123092 0.003046050159 0.005227532237 0.007650565513 0.009598780735 0.01037049975 0.009906126542 0.008943357243 0.008399979956 0.008283079137 0.0079056004 0.006905239532 0.005408680815 0.003779677205 0.002328062289 0.001252024842 0.0005829943613 0.0002335491594 8.022068396e-05 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5.894790339e-06 2.249338285e-05 7.313939383e-05 0.0002026579551 0.0004787951887 0.0009638173352 0.001653946949 0.002420244819 0.003021657966 0.003221833874 0.003105668214 0.002760397353 0.002531253676 0.002449036477 0.002312100251 0.001993031445 0.001559116563 0.001083566721 0.0006645708941 0.0003563355997 0.0001655924426 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1.972247888e-05 5.464790943e-05 0.0001291039657 0.0002598782442 0.0004459285042 0.0006524490702 0.0008144020979 0.000868015643 0.0007912014128 0.0006184031611 0.0004162653636 0.0005683273323 0.0005633924821 0.0004930179483 0.0003833419544 0.0002649341277 0.0001617739457 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 5.971057819e-05 0.0001024524299 0.000149885577 0.000187052862 0.0001992920964 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0

